Monodromy of rational curves on toric surfaces

For an ample line bundle $\mathcal{L}$ on a complete toric surface $X$, we consider the subset $V_{\mathcal{L}} \subset \vert \mathcal{L} \vert$ of irreducible, nodal, rational curves contained in the smooth locus of $X$. We study the monodromy map from the fundamental group of $V_{\mathcal{L}}$ to the permutation group on the set of nodes of a reference curve $C \in V_{\mathcal{L}}$. We identify a certain obstruction map $\varPsi_{X}$ defined on the set of nodes of $C$ and show that the image of the monodromy is exactly the group of deck transformations of $\varPsi_{X}$, provided that $\mathcal{L}$ is sufficiently big (in a sense we precise below). Along the way, we provide a handy tool to compute the image of the monodromy for any pair $(X, \mathcal{L})$. Eventually, we present a family of pairs $(X, \mathcal{L})$ with small $\mathcal{L}$ and for which the image of the monodromy is strictly smaller than expected.

==> adjacent.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'adjacent.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.54330709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.375)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{adjacent.pdf}}%
    \put(0.24796629,0.34808948){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$\Delta$}}}%
    \put(0.76070616,0.34750482){\color[rgb]{0.50196078,0.50196078,0.50196078}\makebox(0,0)[lb]{\smash{$\Delta$}}}%
    \put(0.33173227,0.30153106){\color[rgb]{1,0.90196078,0.50196078}\makebox(0,0)[lb]{\smash{$\conv(w)$}}}%
    \put(0.39489188,0.26508191){\color[rgb]{0.52941176,0.66666667,0.87058824}\makebox(0,0)[lb]{\smash{$\conv(w')$}}}%
    \put(0.5049727,0.06743539){\color[rgb]{1,0.90196078,0.50196078}\makebox(0,0)[lb]{\smash{$\conv(w)$}}}%
    \put(0.90120068,0.06630033){\color[rgb]{0.52941176,0.66666667,0.87058824}\makebox(0,0)[lb]{\smash{$\conv(w')$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{adjacent.pdf}}%
    \put(0.38860676,0.00826829){\color[rgb]{1,0.6,0.33333333}\makebox(0,0)[lb]{\smash{$F$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{adjacent.pdf}}%
    \put(0.85162764,0.00826829){\color[rgb]{1,0.6,0.33333333}\makebox(0,0)[lb]{\smash{$F$}}}%
  \end{picture}%
\endgroup%

